Propagation of Alfv\'{e}n waves in the charge starvation regime

We present numerical simulation results for the propagation of Alfv\'{e}n waves in the charge starvation regime. This is the regime where the plasma density is below the critical value required to supply the current for the wave. We analyze a conservative scenario where Alfv\'{e}n waves pick up charges from the region where the charge density exceeds the critical value and advect them along at a high Lorentz factor. The system consisting of the Alfv\'{e}n wave and charges being carried with it, which we call charge-carrying Alfv\'{e}n wave (CC-AW), moves through a medium with small, but non-zero, plasma density. We find that the interaction between CC-AW and the stationary medium has a 2-stream like instability which leads to the emergence of a strong electric field along the direction of the unperturbed magnetic field. The growth rate of this instability is of order the plasma frequency of the medium encountered by the CC-AW. Our numerical code follows the system for hundreds of wave periods. The numerical calculations suggest that the final strength of the electric field is of order a few percent of the Alfv\'{e}n wave amplitude. Little radiation is produced by the sinusoidally oscillating currents associated with the instability during the linear growth phase. However, in the nonlinear phase, the fluctuating current density produces strong EM radiation near the plasma frequency and limits the growth of the instability.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
